Self-similar analysis of the time-dependent compressible and incompressible boundary layers including heat conduction

We investigate the incompressible and compressible heat conducting boundary layer with applying the two-dimensional self-similar Ansatz. Analytic solutions can be found for the incompressible case which can be expressed with special functions. The parameter dependencies are studied and discussed in details. In the last part of our study we present the ordinary differential equation (ODE) system which is obtained for compressible boundary layers.

==> email.txt <==
Dear Dr. Barna,

On 05-May-2021, we received the manuscript entitled: "Self-similar analysis of the time-dependent compressible and incompressible boundary layers including heat conduction".
Your manuscript is assigned the Manuscript #POF21-AR-02048.

The order of the authors on your submitted manuscript is as follows: Imre Barna, Krisztian Hriczo, Mátyás László, and Gabriella Bognar.
Please note that if this order is changed or if there are any deletions or additions of authors, each author must provide approval for this change.

Your manuscript is being processed by the editorial office. You will receive another email soon indicating whether your manuscript has passed the submission check or if modifications are needed before it can enter the editorial process.

Currently, our records indicate that the ORCID ID for your account is 0000-0001-6206-3910. You may use the link below if you need to update your ID:
https://pof.peerx-press.org/cgi-bin/main.plex?el=A2E4HgMw1A5DnFy5Bh6B9ftdRcjlceGhsn0QTeTS3RVmqwY

You may check on the status of this manuscript by selecting the "Check Manuscript Status" link at the following URL:

https://pof.peerx-press.org/cgi-bin/main.plex?el=A1E2HgMw2A2DnFy3F6A9ftdlgW3jszcmFpAeGAIdgbwY

Thank you for submitting your work to Physics of Fluids.

Sincerely,

AIP Publishing
1305 Walt Whitman Road
Suite 300
Melville, NY 11747-4300 USA

phone: +1-516-576-2343
e-mail: pof-edoffice@aip.org





This email message and any files transmitted with it contain confidential information. If you are not the intended recipient please notify the sender, delete this email and any attachments from your system, and destroy any copies you have made, electronic or otherwise.

==> emial.txt <==
Sziasztok! 


Alakul a dolog. Szerintem írjátok meg az első cikket egyedül, 
amiben hivatkozzátok a jelenleg mégcsak arxiv-os cikket. 
Van két további hővezetéses (ok hívhatod diffúziónak is) cikkünk 
azokat hivatkozhatod. Igaz ezek nem a Fourier vagy Fick diffúziós elven 
működnek hanem megoldják/kikerülik a végtelen jelterjedési problémát 
a Cattaneo-Vernot elven. Az első egy telegráf típusú pontosan 
Euler-Poisson-Darboux egyenlet 
 I.F. Barna and R. Kersner
"Heat conduction: a telegraph-type model with self-similar behavior of solutions"
J. Phys. A: Math. Theor. 43, (2010) 375210
a második is hiperbolikus hővezetés 
 I.F. Barna and R. Kersner
"Heat conduction: hyperbolic self-similar shock-waves in solid medium"
Journal of Generalized Lie Theory and Applications
(special issue, Recent Advances of Lie Theory in differential Geometry, in memory of John Nash) 10, S2-10," (2016) 
Szerintem ezeket fogalmazd bele ügyesen. 

Ezek után a második, most még csak írás alatt álló diffúziós 
egyenletből vedd valamelyik megoldásunkat pl 
csak az időfüggő hővezetései együtthatós esetet és arra adjatok meg 
mindenféle numerikákat, hivatkozd a fent megemlített két cikket illetve 
hogy konzultáltál velünk onnan van ez az újabb. 

Ezek után ősszel közösen írunk egy harmadik cikket amiben minden 
analitikus eredményünk szerepel (ami most a második cikkben van) plusz amit addig még numerikusan bele tudtok tenni. Szerintem valami ilyesmit kéne csinálni. Igen n vagy n+1 bőrt kell ügyesen lehúzni a témáról.   



2021-06-10 15:36 időpontban Kovács Endre ezt írta:
> Tehát mi a következő menetrendet gondoljuk jónak részünkről:
> 
> - ebben a hónapban megírjuk a szóban forgó cikket, egyszerű,
> gyors számolással, a Q3-as Algorithms MDPI folyóiratba küldjük,
> már le van beszélve, h diszkontot kapunk az árból. Ha nincs nagy
> pechünk, júli végére megjelenik. Az Arxiv-os kéziratotokat
> behivatkozzuk és még 1-2 másikat is, ha van oda illő.
> - Júliusban írjuk a másikat, hasonló módszerekből, ennek már
> kicsit erősebbnek kell lennie, az előzőhöz képest pár
> újdonságot kéne tartalmaznia (erre írtam a nem ekvidisztáns
> reprodukálást verifikáció céljából). A Q2-es Computation-ba
> tervezem küldeni, már megvan a megfelelő mennyiségű kupon,
> reméljük aug 31-ig megjelenik. Csinálhatjuk közösen, nincs
> kétségem, hogy úgy erősebb lesz (talán túl erős, pazarlóan
> erős ehhez az újsághoz?). A Whittaker függvények úgy látom,
> benne vannak a Matlabban, tehát nem lesz nagyon nehéz a
> referencia-megoldást bevinni. De amúgy nem teljesen triviális a
> dolog, sok bőrt le lehetne nyúzni erről.
> - Az ősz folyamán további cikkeket írunk a num. módszerek
> továbbfejlesztett változataiból, remélhetőleg Q1-2-es
> újságokba. Lehet, hogy a helyfüggő D-s eredményeket inkább jobb
> újságba kéne küldeni és kivárni, amíg megjelenik.
> 
> Én alapból alkalmazkodó természetű vagyok és próbálom a
> mindenki számára a legjobb megoldást megtalálni. Viszont most
> elég nehézkesek vagyunk, még nem fejlődtek igazán fel az arab
> doktoranduszok és aug 31-ig meg kéne jelennie 2 cikkünknek a
> pályázathoz. Rövid távon ez, majd a minél több és jobb cikk a
> prioritás, főleg a munkatársaimnak. Nekem személy szerint egyre
> inkább a független hivatkozások száma lesz fontos (köszi, amit
> említettél, Imre).
> 
